Tidally-induced migration of TESS gas giants orbiting M dwarfs

According to core-accretion formation models, the conditions under which gas giants will form around M dwarfs are very restrictive. Also, the correlation of the occurrence of these planets with the metallicity of host stars is still unknown due to the intrinsic faintness of M dwarfs in the optical and some intricacies in their spectra. Interestingly, NASA's TESS mission has started to create a growing sample of these systems, with eleven observed planets located in close-in orbits: contrary to what is expected for low stellar masses. Tidal interactions with the host star will play a key role in determining the fate of these planets, so by using the measured physical and orbital characteristics of these M-dwarf systems we numerically analyse the exchange of rotational and orbital angular momentum, while constraining the energy dissipation in each system to calculate whether host stars are spun up or spun down, depending on the relationship between the gain and loss of angular momentum by the stellar rotation. We also study the coupled orbital and physical evolution of their gas giant companion and calculate orbital circularization time-scales, as well as the time needed to undergo orbital decay from their current orbital position to the Roche limit. The thorough study of tidal processes occurring over short and long time-scales in star-planet systems like those studied here, can help constrain tidal dissipation rates inside the star and planet, complement tidal theories, and improve estimations of unconstrained properties of exoplanetary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
